Cautious Planning with Incremental Symbolic Perception: Designing Verified Reactive Driving Maneuvers

This work presents a step towards utilizing incrementally-improving symbolic perception knowledge of the robot's surroundings for provably correct reactive control synthesis applied to an autonomous driving problem. Combining abstract models of motion control and information gathering, we show that assume-guarantee specifications (a subclass of Linear Temporal Logic) can be used to define and resolve traffic rules for cautious planning. We propose a novel representation called symbolic refinement tree for perception that captures the incremental knowledge about the environment and embodies the relationships between various symbolic perception inputs. The incremental knowledge is leveraged for synthesizing verified reactive plans for the robot. The case studies demonstrate the efficacy of the proposed approach in synthesizing control inputs even in case of partially occluded environments.

==> DE/signs.txt <==
./priority/yield.svg
./priority/give_way_to_oncoming_traffic.svg
./priority/priority_over_oncoming_vehicles.svg
./priority/priority_road_end.svg
./priority/priority_road.svg
./priority/stop.svg
./mandatory/equestrian_path.svg
./mandatory/turn_left_ahead.svg
./mandatory/pedestrians_only.svg
./mandatory/proceed_straight_or_turn_right.svg
./mandatory/shared_use_path.svg
./mandatory/proceed_straight_no_turns.svg
./mandatory/pass_on_this_side_right.svg
./mandatory/turn_right.svg
./mandatory/turn_right_ahead.svg
./mandatory/minimum_speed_limit.svg
./mandatory/roundabout.svg
./mandatory/pass_on_this_side_left.svg
./mandatory/turn_left.svg
./mandatory/minimum_speed_limit_ends.svg
./mandatory/proceed_straight_or_turn_left.svg
./mandatory/bicycles_only.svg
./built_up_area_limits/built_up_area_begins.svg
./built_up_area_limits/place_name_as_information_only.svg
./built_up_area_limits/end_of_built_up_area.svg
./indication/tunnel.svg
./indication/bus_stop.svg
./indication/parking_place.svg
./indication/pharmacy.svg
./indication/no_through_road.svg
./indication/first_aid.svg
./checkpoints/toll.svg
./checkpoints/customs.svg
./border_crossing/country_eu_border.svg
./border_crossing/national_speed_limits.svg
./prohibition/no_pedestrians.svg
./prohibition/no_parking_zone.svg
./prohibition/no_stopping.svg
./prohibition/no_vehicles_carrying_dangerous_goods.svg
./prohibition/no_overtaking_by_heavy_goods_vehicles.svg
./prohibition/no_vehicles_carrying_dangerous_water_pollutants.svg
./prohibition/no_u_turns.svg
./prohibition/maximum_width.svg
./prohibition/no_motocycles.svg
./prohibition/no_vehicles_carrying_explosives.svg
./prohibition/road_closed_to_all_vehicles_in_both_directions.svg
./prohibition/no_buses.svg
./prohibition/no_entry_to_vehicular_traffic.svg
./prohibition/no_tractors.svg
./prohibition/no_bicycles.svg
./prohibition/no_motor_vehicles.svg
./prohibition/maximum_speed_limit.svg
./prohibition/no_overtaking.svg
./prohibition/no_trailers.svg
./prohibition/maximum_vehicle_length.svg
./prohibition/speed_limit_zone.svg
./prohibition/minimum_safe_following_distance_between_vehicles.svg
./prohibition/maximum_weight_per_axle.svg
./prohibition/no_motor_vehicles_except_motocycles.svg
./prohibition/no_parking_or_waiting.svg
./prohibition/no_heavy_goods_vehicles.svg
./prohibition/maximum_weight.svg
./prohibition/maximum_height.svg
./end_prohibition/end_of_all_restrictions.svg
./end_prohibition/end_of_overtaking_prohibition.svg
./end_prohibition/end_of_maximum_speed_limit.svg
./end_prohibition/end_of_speed_limit_zone.svg
./country.svg
./special_regulations/motorway.svg
./special_regulations/advisory_speed_limit.svg
./special_regulations/lane_ends_left.svg
./special_regulations/limited_acess_road.svg
./special_regulations/bus_lane.svg
./special_regulations/end_of_motorway.svg
./special_regulations/pedestrian_zone.svg
./special_regulations/end_of_limited_acess_road.svg
./special_regulations/residentail_area.svg
./special_regulations/one_way_street.svg
./special_regulations/pedestrian_crossing.svg
./special_regulations/lane_ends_right.svg
./warning/loose_road_surface.svg
./warning/crossroads_with_priority_to_the right.svg
./warning/crossroads_with_a_minor_road.svg
./warning/cyclists.svg
./warning/level_crossing_with_barriers_ahead.svg
./warning/soft_verges_or_dangerous_shoulder.svg
./warning/falling_rocks_or_debris.svg
./warning/steep_ascent.svg
./warning/traffic_queues_likely_ahead.svg
./warning/curve_left.svg
./warning/tram_crossing.svg
./warning/causion_snow_or_ice.svg
./warning/give_way_ahead.svg
./warning/steep_descent.svg
./warning/double_curve_right.svg
./warning/accident_area_or_accident_ahead.svg
./warning/uneven_road_ahead.svg
./warning/level_crossing_without_barriers_ahead.svg
./warning/road_narrows_on_left.svg
./warning/double_curve_left.svg
./warning/traffic_signals_ahead.svg
./warning/low_flying_aircraft.svg
./warning/road_narrows_on_right.svg
./warning/wild_animals.svg
./warning/slippery_road_surface.svg
./warning/level_crossing.svg
./warning/curve_right.svg
./warning/unprotected_quayside_or_riverbank.svg
./warning/road_narrows_on_both_sides.svg
./warning/pedestrian_crossing_ahead.svg
./warning/children.svg
./warning/domestic_animals.svg
./warning/dangerous_crosswinds.svg
./warning/opening_or_swing_bridge.svg
./warning/two_way_traffic_ahead.svg
./warning/stop_ahead.svg
./warning/other_danger.svg
./warning/roadworks_agead.svg

